Use of Deterministic Transforms to Design Weight Matrices of a Neural Network

Self size-estimating feedforward network (SSFN) is a feedforward multilayer network. For the existing SSFN, a part of each weight matrix is trained using a layer-wise convex optimization approach (a supervised training), while the other part is chosen as a random matrix instance (an unsupervised training). In this article, the use of deterministic transforms instead of random matrix instances for the SSFN weight matrices is explored. The use of deterministic transforms provides a reduction in computational complexity. The use of several deterministic transforms is investigated, such as discrete cosine transform, Hadamard transform, Hartley transform, and wavelet transforms. The choice of a deterministic transform among a set of transforms is made in an unsupervised manner. To this end, two methods based on features' statistical parameters are developed. The proposed methods help to design a neural net where deterministic transforms can vary across its layers' weight matrices. The effectiveness of the proposed approach vis-a-vis the SSFN is illustrated for object classification tasks using several benchmark datasets.

==> arch_fig.eps_tex <==
%% Creator: Inkscape 0.91_64bit, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'arch_fig.eps' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2281.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.15776398)%
    \put(0,0){\includegraphics[width=\unitlength]{arch_fig.eps}}%
    \put(0.03008426,0.08209808){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{x}$}}}}%
    \put(0.88643781,0.06627593){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{O}_{L}^{\star}$}}}}%
	\put(0.200651,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{z}_1$}}}}%
    \put(0.30933595,0.08350043){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{y}_1$}}}}%
    \put(0.74887689,-0.1103922){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.59611586,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{y}_{L-1}$}}}}%
    \put(0.63550105,-0.01690695){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.12664247,0.0295137){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.38184758,0.02881253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.68768261,0.02878659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{LT}}}%
    \put(0.08964649,0.08103933){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{smallmatrix} \mathbf{V}_Q \mathbf{O}_{0}^{\star} \\ \mathbf{W}_{part2,1} \end{smallmatrix} \right]$}}}}%
    \put(0.34771516,0.0839139){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{smallmatrix} \mathbf{V}_Q \mathbf{O}_{1}^{\star} \\ \mathbf{W}_{part2,2} \end{smallmatrix} \right]$}}}}%
    \put(0.65348432,0.08490389){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\left[ \begin{smallmatrix} \mathbf{V}_Q \mathbf{O}_{L-1}^{\star} \\ \mathbf{W}_{part2,L} \end{smallmatrix} \right]$}}}}%
    \put(0.44511378,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{z}_2$}}}}%
	\put(0.53511378,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{y}_2$}}}}%
    \put(0.75152651,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{z}_L$}}}}%
	\put(0.84152651,0.0842016){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\mathbf{y}_L$}}}}%
    \put(0.94556002,0.0839242){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textit{$\tilde{\mathbf{t}}_L$}}}}%
    \put(1.01192866,-0.04326185){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.92242139,-0.0358029){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.95872157,-0.04375906){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.55395006,-0.0367974){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
    \put(0.23081453,0.02953724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.24276337,0.10546421){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.24248263,0.09104084){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.24272229,0.07360461){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.24292771,0.05638206){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.47482285,0.02953724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.48747285,0.10546422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.48719211,0.09104085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.48743177,0.07360462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.48763719,0.05638207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.78053445,0.02953724){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{NLT}}}%
    \put(0.79178207,0.10546422){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{R}}}%
    \put(0.79150132,0.09104085){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{e}}}%
    \put(0.79174098,0.07360462){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{L}}}%
    \put(0.7919464,0.05638207){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{U}}}%
    \put(0.41223033,-0.03978102){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{}}}%
  \end{picture}%
\endgroup%

